PrivTree: A Differentially Private Algorithm for Hierarchical Decompositions

Given a set D of tuples defined on a domain Omega, we study differentially private algorithms for constructing a histogram over Omega to approximate the tuple distribution in D. Existing solutions for the problem mostly adopt a hierarchical decomposition approach, which recursively splits Omega into sub-domains and computes a noisy tuple count for each sub-domain, until all noisy counts are below a certain threshold. This approach, however, requires that we (i) impose a limit h on the recursion depth in the splitting of Omega and (ii) set the noise in each count to be proportional to h. This leads to inferior data utility due to the following dilemma: if we use a small h, then the resulting histogram would be too coarse-grained to provide an accurate approximation of data distribution; meanwhile, a large h would yield a fine-grained histogram, but its quality would be severely degraded by the increased amount of noise in the tuple counts. To remedy the deficiency of existing solutions, we present PrivTree, a histogram construction algorithm that also applies hierarchical decomposition but features a crucial (and somewhat surprising) improvement: when deciding whether or not to split a sub-domain, the amount of noise required in the corresponding tuple count is independent of the recursive depth. This enables PrivTree to adaptively generate high-quality histograms without even asking for a pre-defined threshold on the depth of sub-domain splitting. As concrete examples, we demonstrate an application of PrivTree in modelling spatial data, and show that it can also be extended to handle sequence data (where the decision in sub-domain splitting is not based on tuple counts but a more sophisticated measure). Our experiments on a variety of real datasets show that PrivTree significantly outperforms the states of the art in terms of data utility.

==> 4-Markov/new.txt <==
Let $D$ be a set of sequences over a finite alphabet $\I$, in which each sequence $s$ of length $l$ is an ordered list of symbols in $\I$, i.e., $s = x_1x_2\cdots x_l$, where $x_i\in \I$ for $i \in [1,l]$. To mark the start and the end, we slightly modify each sequence by inserting the starting symbol $\$$ and the ending symbol $\&$ to its front and back, respectively. On the left side of Figure~\ref{fig:markov}, we present an example of sequence database over $\I = \left\{A, B\right\}$. To model $D$ with a prediction suffix tree, we first need to convert each sequence of $D$ into {\em prediction pairs}, which are defined as follows.
\begin{definition}[Prediction Pair]
A prediction pair $(a, b)$ of sequence $s$ consists of (i) the predictee $a$, which a symbol in $s$ (except $\$$) and (ii) the predictor $b$, which is a non-empty prefix of $s$ contains all symbols before the predictee $a$.
\end{definition}
For example, the sequence $s = \$AB\&$ can be converted into $3$ predication pairs $\left\{(A, \$), (B, \$A), (\&, \$AB)\right\}$. The prediction pair $(B, \$A)$ indicates that the predictee $B$ is observed after seeing the predictor $\$A$.
After converting all sequences in the dataset, we get a pool of prediction pairs, from which we build the prediction suffix tree.
Figure~\ref{fig:markov} shows a prediction suffix tree built from the dataset on its left. Each node in the tree is associated with a {\em suffix} $s$ (denoted as ``dom'') and a {\em histogram of predictees}, which records the distribution of predictees when $s$ is the suffix of their predictors.
The root of the tree $v_1$ corresponds to the entire space $\Omega$ of predictors, i.e., every predictor has an empty suffix. Therefore, its histogram contains all symbols in $D$ except $\$$'s. Then the suffix is recursively extended by one symbol {\em forward} each time, in order to split predictors into disjoint sub-domains. For example, $v_4$ represents all the predictors ending with $B$ and stores the predictees of them, i.e., there are four occurrences of predictors ending with $B$, all of which are followed by $\&$.
The splitting process stops if any of the following criteria is met:
\begin{itemize}[itemsep=1pt, leftmargin=5mm]
\item $\dom(v)$ starts with $\$$, simply because that there is no more symbols before $\$$ (e.g., $v_2$ and $v_5$).

\item The sum of counts, referred to as {\em magnitude}, of the histogram is small. A small magnitude implies that $\dom(v)$ is rarely a suffix of predictors in the database, so there is no need to further split $v$ (e.g., $v_7$). This criterion has the similar intuition to the $n$-gram counts used in \cite{CAC12}.

\item The entropy of the histogram (when treated as a probability distribution) is small. This is an improvement over previous solutions. Node $v_4$ gives a good example of this case. The histogram of predictees in $v_4$ has a zero entropy, which indicates that there is no uncertainty for the predictee if the predictor ends with symbol $B$. Therefore, the Markov property perfectly holds and splitting $v_4$ is just a waste.
\end{itemize}

==> _revise/plot/fanout/beijing-large.txt <==
0.05	0.19955	0.2273	0.27758
0.1	0.15006	0.16626	0.20602
0.2	0.10582	0.12945	0.15622
0.4	0.077808	0.10281	0.1237
0.8	0.057966	0.076575	0.095347
1.6	0.044043	0.056854	0.070274


==> _revise/plot/fanout/beijing-medium.txt <==
0.05	0.8526	0.83267	1.0011
0.1	0.62488	0.62575	0.76754
0.2	0.44623	0.48842	0.58522
0.4	0.3366	0.39406	0.46816
0.8	0.25086	0.29524	0.36681
1.6	0.18964	0.22371	0.27602



==> _revise/plot/fanout/beijing-small.txt <==
0.05	0.27054	0.24286	0.26837
0.1	0.20699	0.19158	0.21676
0.2	0.1594	0.15557	0.17583
0.4	0.12743	0.13069	0.14803
0.8	0.09978	0.10536	0.12209
1.6	0.078101	0.084833	0.097641


==> _revise/plot/fanout/gowalla-large.txt <==
0.05	0.30094	0.37112
0.1	0.20435	0.22402
0.2	0.12691	0.14981
0.4	0.080976	0.087995
0.8	0.052956	0.054501
1.6	0.03285	0.032864



==> _revise/plot/fanout/gowalla-medium.txt <==
0.05	0.28274	0.35553
0.1	0.19161	0.22775
0.2	0.12124	0.15327
0.4	0.076478	0.094561
0.8	0.04706	0.057202
1.6	0.0291	0.03446


==> _revise/plot/fanout/gowalla-small.txt <==
0.05	0.099207	0.11424
0.1	0.069684	0.082606
0.2	0.046137	0.057006
0.4	0.030802	0.037597
0.8	0.018954	0.023926
1.6	0.01221	0.01516


==> _revise/plot/fanout/nyc-large.txt <==
0.05	0.40912	0.34848	0.37823
0.1	0.27128	0.25302	0.27816
0.2	0.20938	0.21599	0.24894
0.4	0.14177	0.15866	0.18387
0.8	0.09779	0.11025	0.12449
1.6	0.072804	0.078127	0.085215


==> _revise/plot/fanout/nyc-medium.txt <==
0.05	0.10323	0.098935	0.10394
0.1	0.06913	0.070766	0.076716
0.2	0.05171	0.058559	0.064668
0.4	0.035699	0.041774	0.050314
0.8	0.024572	0.029231	0.033984
1.6	0.018017	0.020829	0.023871


==> _revise/plot/fanout/nyc-small.txt <==
0.05	0.0314	0.032502	0.032418
0.1	0.020863	0.022375	0.026143
0.2	0.015369	0.017097	0.01986
0.4	0.01071	0.012097	0.014972
0.8	0.007906	0.0087384	0.010723
1.6	0.005786	0.0062931	0.007847


==> _revise/plot/fanout/road-large.txt <==
0.05	0.019252	0.02826
0.1	0.010437	0.01408
0.2	0.005517	0.006274
0.4	0.003403	0.003518
0.8	0.002121	0.002178
1.6	0.001244	0.00144


==> _revise/plot/fanout/road-medium.txt <==
0.05	0.009233	0.012131
0.1	0.005504	0.006878
0.2	0.003132	0.003426
0.4	0.002032	0.002
0.8	0.00132	0.001275
1.6	0.000862	0.000867


==> _revise/plot/fanout/road-small.txt <==
0.05	0.01092	0.012907
0.1	0.007263	0.008208
0.2	0.004809	0.0051
0.4	0.003242	0.003351
0.8	0.002222	0.002276
1.6	0.001534	0.001553


==> _revise/plot/h-AG/gowalla-large.txt <==
0.05	0.32144	0.59845	0.41208	0.36711	0.57348
0.1	0.20391	0.4428	0.27751	0.22241	0.30856
0.2	0.16295	0.28607	0.19853	0.14076	0.19044
0.4	0.091388	0.15492	0.13009	0.093018	0.12886
0.8	0.058253	0.096108	0.079227	0.065708	0.089306
1.6	0.037836	0.059949	0.046343	0.042483	0.063168


==> _revise/plot/h-AG/gowalla-medium.txt <==
0.05	0.31941	0.59764	0.44404	0.34709	0.49706
0.1	0.23933	0.46816	0.3249	0.22198	0.27952
0.2	0.17396	0.32355	0.24075	0.14444	0.17586
0.4	0.10413	0.18607	0.14823	0.096511	0.12237
0.8	0.066322	0.11673	0.08578	0.065349	0.085316
1.6	0.041908	0.069542	0.053894	0.043176	0.059182


==> _revise/plot/h-AG/gowalla-small.txt <==
0.05	0.12485	0.20535	0.16529	0.12435	0.15558
0.1	0.10182	0.16526	0.14044	0.092592	0.099801
0.2	0.07977	0.13056	0.10696	0.066273	0.068601
0.4	0.053137	0.0853	0.067237	0.044037	0.048708
0.8	0.033611	0.054959	0.045814	0.030372	0.034502
1.6	0.021923	0.035873	0.028543	0.020038	0.023914


==> _revise/plot/h-AG/road-large.txt <==
0.05	0.086291	0.050015	0.05487	0.13122	0.2217
0.1	0.055913	0.025747	0.033723	0.093615	0.16163
0.2	0.039104	0.016523	0.024178	0.065784	0.11642
0.4	0.027438	0.010788	0.015966	0.048084	0.084534
0.8	0.019618	0.0075299	0.011632	0.034082	0.062376
1.6	0.013678	0.005063	0.0082665	0.023844	0.04723


==> _revise/plot/h-AG/road-medium.txt <==
0.05	0.029109	0.023737	0.021246	0.04441	0.077455
0.1	0.019523	0.011562	0.013183	0.032049	0.055989
0.2	0.013963	0.0072945	0.0093425	0.022986	0.039815
0.4	0.0097589	0.004598	0.0059733	0.016515	0.028622
0.8	0.0069823	0.0031076	0.0043123	0.011764	0.020401
1.6	0.0049798	0.0020636	0.003082	0.0083684	0.014616


==> _revise/plot/h-AG/road-small.txt <==
0.05	0.01563	0.017685	0.015616	0.018032	0.027048
0.1	0.010255	0.010854	0.0099705	0.013041	0.01987
0.2	0.0071794	0.0069038	0.0068151	0.0093803	0.014361
0.4	0.004837	0.0044689	0.0042272	0.0066494	0.010349
0.8	0.0033947	0.0028661	0.0029366	0.0047585	0.0073934
1.6	0.0023966	0.0018901	0.0019725	0.0033622	0.005299


==> _revise/plot/h-UG/beijing-large.txt <==
0.05	0.28208	0.47362	0.44527	0.22799	0.23387
0.1	0.21451	0.47283	0.27485	0.15408	0.17546
0.2	0.13203	0.4458	0.20906	0.11541	0.14723
0.4	0.10261	0.20838	0.12515	0.081607	0.11167
0.8	0.063747	0.18358	0.095648	0.069602	0.095473
1.6	0.053812	0.1161	0.074039	0.053013	0.076209


==> _revise/plot/h-UG/beijing-medium.txt <==
0.05	1.0753	1.0445	1.6346	0.88051	1.6062
0.1	0.66843	1.0315	1.0003	0.79245	1.2888
0.2	0.56065	1.6221	0.5799	0.69982	1.0983
0.4	0.4198	0.5513	0.47118	0.51188	0.92233
0.8	0.31193	0.60426	0.33197	0.44972	0.78846
1.6	0.24388	0.3081	0.24368	0.37448	0.64064



==> _revise/plot/h-UG/beijing-small.txt <==
0.05	0.37112	0.32973	0.38942	0.35528	0.73994
0.1	0.27184	0.32595	0.33138	0.33073	0.62461
0.2	0.22415	0.36723	0.23563	0.33764	0.5583
0.4	0.18963	0.22087	0.17659	0.25764	0.49553
0.8	0.15499	0.19408	0.14299	0.23614	0.42986
1.6	0.12528	0.12505	0.11019	0.20476	0.35705


==> _revise/plot/h-UG/gowalla-large.txt <==
0.05	0.52939	1.0824	0.6507	0.61609	0.91711
0.1	0.32589	1.327	0.48882	0.41444	0.67247
0.2	0.2318	0.4734	0.25141	0.3014	0.47388
0.4	0.17364	0.41994	0.18648	0.21164	0.33823
0.8	0.11261	0.18199	0.13217	0.15301	0.24199
1.6	0.086773	0.11968	0.093105	0.11264	0.16732


==> _revise/plot/h-UG/gowalla-medium.txt <==
0.05	0.60947	1.3045	0.94664	0.59354	0.84412
0.1	0.40486	1.4047	0.57395	0.39643	0.61943
0.2	0.25049	0.64543	0.41754	0.31406	0.43737
0.4	0.1898	0.53514	0.23854	0.21084	0.31584
0.8	0.12571	0.24289	0.20027	0.15457	0.22495
1.6	0.09382	0.19999	0.10919	0.10799	0.15768


==> _revise/plot/h-UG/gowalla-small.txt <==
0.05	0.23931	0.36373	0.31462	0.22152	0.28929
0.1	0.18397	0.35491	0.24555	0.15918	0.22337
0.2	0.13409	0.24777	0.2019	0.13122	0.16653
0.4	0.099331	0.25553	0.14462	0.090982	0.11996
0.8	0.068471	0.13865	0.11124	0.067438	0.087035
1.6	0.050196	0.11849	0.065693	0.048977	0.063089


==> _revise/plot/h-UG/nyc-large.txt <==
0.05	7.0753	13.93	2.0296	4.1214	6.4994
0.1	3.1381	1.7647	6.5431	3.4403	5.6303
0.2	1.6066	6.2007	2.5058	2.6139	4.4549
0.4	1.5668	2.2127	1.039	2.013	3.6467
0.8	1.0242	0.79529	1.0902	1.7456	2.9294
1.6	0.82859	1.0123	0.62605	1.3352	2.3325


==> _revise/plot/h-UG/nyc-medium.txt <==
0.05	1.3977	2.1929	0.77249	1.3521	2.2778
0.1	1.1649	0.67574	1.1642	1.199	2.0252
0.2	0.6632	1.0404	0.93727	0.94894	1.6332
0.4	0.6396	0.82363	0.4085	0.74273	1.3456
0.8	0.37196	0.31796	0.45808	0.63914	1.0856
1.6	0.31845	0.29545	0.22017	0.48941	0.87299



==> _revise/plot/h-UG/nyc-small.txt <==
0.05	0.28708	0.37009	0.2423	0.36322	0.6321
0.1	0.32638	0.2236	0.23363	0.33693	0.59303
0.2	0.21798	0.20659	0.2699	0.2773	0.49189
0.4	0.19634	0.24149	0.14638	0.2262	0.41508
0.8	0.12084	0.12238	0.1443	0.19499	0.33999
1.6	0.10285	0.089924	0.075773	0.15236	0.27536


==> _revise/plot/h-UG/road-large.txt <==
0.05	0.20771	0.21416	0.16536	0.36283	0.61676
0.1	0.15786	0.12152	0.1113	0.25945	0.43862
0.2	0.10745	0.074779	0.070963	0.18447	0.31533
0.4	0.075961	0.049196	0.050219	0.12827	0.21949
0.8	0.054015	0.029538	0.033878	0.090657	0.1536
1.6	0.038597	0.01752	0.023594	0.063969	0.11165


==> _revise/plot/h-UG/road-medium.txt <==
0.05	0.079887	0.086024	0.06507	0.12913	0.22075
0.1	0.057352	0.051369	0.042976	0.092117	0.15813
0.2	0.039662	0.034439	0.028504	0.065572	0.11248
0.4	0.027983	0.022094	0.020328	0.045952	0.079385
0.8	0.019602	0.013714	0.013714	0.032734	0.056068
1.6	0.013895	0.008262	0.0093794	0.023316	0.039725


==> _revise/plot/h-UG/road-small.txt <==
0.05	0.035556	0.070514	0.043744	0.046441	0.074896
0.1	0.026123	0.04913	0.029361	0.033328	0.053765
0.2	0.017873	0.032836	0.019661	0.023907	0.038359
0.4	0.01257	0.021015	0.013552	0.016879	0.027445
0.8	0.0086526	0.014054	0.0090831	0.011976	0.019453
1.6	0.0061021	0.0088478	0.0061287	0.0084941	0.013823


==> _revise/plot/h-hierarchy-fixgrid/gowalla-large.txt <==
0.05	0.62366	0.71454	1.4294	0.88375	1.4813	2.5147
0.1	0.43496	0.56653	0.72592	1.5842	0.76502	1.2446
0.2	0.26395	0.31042	0.38574	0.79695	0.40568	0.6311
0.4	0.19776	0.24427	0.22219	0.40113	0.83804	0.32858
0.8	0.12641	0.14173	0.19918	0.20731	0.41901	0.17598
1.6	0.088973	0.098477	0.10724	0.11307	0.21114	0.42412


==> _revise/plot/h-hierarchy-fixgrid/gowalla-medium.txt <==
0.05	0.74525	0.86031	1.9737	1.1808	2.0468	3.5736
0.1	0.5144	0.76405	1.0101	2.3085	1.0544	1.7826
0.2	0.33863	0.42477	0.53659	1.1623	0.56051	0.91126
0.4	0.25947	0.35126	0.30766	0.58733	1.2473	0.4734
0.8	0.16899	0.20589	0.28829	0.3028	0.62391	0.25552
1.6	0.12236	0.1385	0.15424	0.16236	0.31382	0.63672


==> _revise/plot/h-hierarchy-fixgrid/gowalla-small.txt <==
0.05	0.27556	0.32388	0.97271	0.43754	0.98364	2.0188
0.1	0.21862	0.34745	0.50846	1.3836	0.51964	1.016
0.2	0.1533	0.20832	0.27917	0.69705	0.2925	0.52358
0.4	0.12312	0.18736	0.16681	0.35521	0.79226	0.27501
0.8	0.087392	0.11238	0.17493	0.18546	0.39653	0.15296
1.6	0.067101	0.084207	0.095604	0.10113	0.1995	0.41605




==> _revise/plot/h-hierarchy-fixgrid/road-large.txt <==
0.05	0.24001	0.28513	0.48568	0.50871	1.0724	0.40472
0.1	0.15722	0.20609	0.24516	0.25648	0.53681	0.20649
0.2	0.099553	0.10463	0.12325	0.12888	0.26881	0.54598
0.4	0.06169	0.071225	0.062722	0.15506	0.13475	0.27265
0.8	0.043296	0.04674	0.054515	0.077695	0.067263	0.13678
1.6	0.027076	0.023635	0.027563	0.039017	0.03371	0.068355


==> _revise/plot/h-hierarchy-fixgrid/road-medium.txt <==
0.05	0.13213	0.16638	0.29605	0.31173	0.66796	0.2437
0.1	0.090337	0.1244	0.1489	0.15587	0.33474	0.12445
0.2	0.058527	0.063331	0.075407	0.078901	0.16727	0.34345
0.4	0.037113	0.043801	0.03867	0.096828	0.083408	0.17194
0.8	0.02621	0.02893	0.033945	0.048485	0.042018	0.085842
1.6	0.016558	0.014807	0.01718	0.024394	0.021191	0.042871


==> _revise/plot/h-hierarchy-fixgrid/road-small.txt <==
0.05	0.057667	0.085635	0.1646	0.17463	0.3976	0.13148
0.1	0.041937	0.067865	0.083553	0.088576	0.19934	0.070433
0.2	0.029239	0.036185	0.043404	0.046181	0.099642	0.20906
0.4	0.019498	0.025933	0.023629	0.05818	0.049931	0.10426
0.8	0.014412	0.017392	0.020389	0.029252	0.025405	0.052206
1.6	0.0095801	0.009566	0.010879	0.014898	0.013189	0.026202


==> _revise/plot/h-hierarchy/gowalla-large.txt <==
0.05	0.99505	1.7165	3.002	3.1476	6.6795	13.533
0.1	0.52496	0.88112	1.5053	1.584	3.3295	6.7599
0.2	0.29086	0.44892	0.75384	0.79573	1.6658	3.3961
0.4	0.17956	0.24074	0.38507	0.40034	0.83186	1.6922
0.8	0.12784	0.14143	0.19925	0.20731	0.41803	0.84535
1.6	0.10518	0.092384	0.10606	0.11275	0.20933	0.42431


==> _revise/plot/h-hierarchy/gowalla-medium.txt <==
0.05	1.2726	2.4383	4.4008	4.6227	9.9773	20.43
0.1	0.67087	1.2455	2.2006	2.3149	4.982	10.226
0.2	0.38262	0.63835	1.1062	1.16	2.4927	5.1073
0.4	0.23761	0.3441	0.5598	0.58937	1.2471	2.5575
0.8	0.1692	0.19929	0.28886	0.30274	0.62457	1.2775
1.6	0.13699	0.12951	0.15279	0.16183	0.31337	0.64036


==> _revise/plot/h-hierarchy/gowalla-small.txt <==
0.05	0.47532	1.2764	2.6214	2.7811	6.3547	13.337
0.1	0.26978	0.65329	1.316	1.388	3.1814	6.6897
0.2	0.1699	0.3417	0.66382	0.70093	1.5912	3.3384
0.4	0.1208	0.18877	0.33926	0.35633	0.79348	1.6698
0.8	0.09705	0.11281	0.17753	0.186	0.40024	0.83516
1.6	0.085593	0.075708	0.0969	0.10127	0.2016	0.41822


==> _revise/plot/h-hierarchy/road-large.txt <==
0.05	0.19082	0.28607	0.48901	0.50877	1.074	2.1772
0.1	0.11093	0.14739	0.24631	0.25473	0.53762	1.0917
0.2	0.071759	0.077891	0.12382	0.12891	0.2685	0.54592
0.4	0.052071	0.044495	0.062911	0.066223	0.13474	0.27292
0.8	0.04245	0.027313	0.032771	0.034514	0.067299	0.13634
1.6	0.037627	0.018846	0.017673	0.018892	0.033697	0.068224


==> _revise/plot/h-hierarchy/road-medium.txt <==
0.05	0.099879	0.1678	0.29702	0.31122	0.67112	1.3722
0.1	0.059194	0.086765	0.1488	0.15636	0.3351	0.68614
0.2	0.03878	0.046498	0.0755	0.079119	0.16752	0.34355
0.4	0.028667	0.026763	0.038519	0.040782	0.083871	0.17138
0.8	0.023677	0.016779	0.020244	0.02161	0.042103	0.085784
1.6	0.021123	0.011844	0.011176	0.012108	0.021204	0.04295


==> _revise/plot/h-hierarchy/road-small.txt <==
0.05	0.049092	0.086174	0.16514	0.17518	0.40019	0.83825
0.1	0.036867	0.048086	0.083867	0.089017	0.19998	0.41831
0.2	0.030754	0.029286	0.043711	0.04616	0.099788	0.20953
0.4	0.02775	0.020048	0.023802	0.02537	0.050168	0.10478
0.8	0.026241	0.015479	0.014027	0.015023	0.025531	0.052388
1.6	0.025477	0.013209	0.0092345	0.0099374	0.013218	0.026191


==> _revise/plot/h-ngram/mooc-length.txt <==
0.05	0.39151	0.48183	0.59057	0.649	0.65397
0.1	0.38916	0.37692	0.5173	0.57415	0.63928
0.2	0.37894	0.34287	0.44536	0.53194	0.57358
0.4	0.35486	0.31655	0.36568	0.46046	0.51356
0.8	0.32869	0.30594	0.3109	0.39849	0.4583
1.6	0.31762	0.29664	0.27664	0.33235	0.40125



==> _revise/plot/h-ngram/mooc-top100.txt <==
0.05	0.6265	0.7255	0.673	0.6005	0.6065
0.1	0.735	0.758	0.757	0.6935	0.672
0.2	0.829	0.7745	0.8185	0.7935	0.7625
0.4	0.8655	0.7795	0.8455	0.858	0.8355
0.8	0.8925	0.7805	0.862	0.897	0.8875
1.6	0.9055	0.7815	0.8715	0.9105	0.9115


==> _revise/plot/h-ngram/mooc-top200.txt <==
0.05	0.53925	0.647	0.6065	0.5255	0.517
0.1	0.64325	0.7	0.6855	0.59925	0.58225
0.2	0.755	0.731	0.77	0.70525	0.67525
0.4	0.8345	0.756	0.812	0.8125	0.7815
0.8	0.87425	0.75925	0.82825	0.87325	0.86
1.6	0.8885	0.761	0.83375	0.89625	0.8955


==> _revise/plot/h-ngram/mooc-top50.txt <==
0.05	0.716	0.804	0.784	0.7	0.701
0.1	0.813	0.82	0.837	0.794	0.786
0.2	0.863	0.827	0.878	0.835	0.826
0.4	0.901	0.827	0.889	0.88	0.864
0.8	0.917	0.829	0.894	0.916	0.9
1.6	0.927	0.83	0.9	0.933	0.923



==> _revise/plot/h-ngram/msnbc-length.txt <==
0.05	0.19537	0.30865	0.3362	0.34394	0.3758
0.1	0.19264	0.29939	0.33179	0.34366	0.33684
0.2	0.18066	0.27961	0.33039	0.33	0.33096
0.4	0.17822	0.26217	0.3242	0.32435	0.3206
0.8	0.17654	0.23732	0.30059	0.32023	0.3025
1.6	0.14729	0.14456	0.29254	0.29792	0.29201


==> _revise/plot/h-ngram/msnbc-top100.txt <==
0.05	0.679	0.723	0.721	0.647	0.626
0.1	0.73	0.737	0.745	0.705	0.672
0.2	0.754	0.744	0.763	0.738	0.723
0.4	0.777	0.748	0.769	0.762	0.748
0.8	0.781	0.749	0.773	0.782	0.771
1.6	0.785	0.75	0.778	0.782	0.787



==> _revise/plot/h-ngram/msnbc-top200.txt <==
0.05	0.5545	0.5945	0.606	0.5205	0.491
0.1	0.612	0.609	0.6265	0.585	0.556
0.2	0.6435	0.614	0.6405	0.6345	0.6035
0.4	0.6605	0.6145	0.6435	0.6575	0.644
0.8	0.6685	0.6155	0.6475	0.6715	0.6705
1.6	0.6715	0.6165	0.6475	0.682	0.683


==> _revise/plot/h-ngram/msnbc-top50.txt <==
0.05	0.778	0.796	0.804	0.764	0.742
0.1	0.814	0.8	0.812	0.784	0.778
0.2	0.824	0.8	0.828	0.812	0.81
0.4	0.84	0.802	0.838	0.828	0.824
0.8	0.84	0.802	0.84	0.84	0.84
1.6	0.84	0.802	0.84	0.84	0.84


==> _revise/plot/h-tree-naive/beijing-large.txt <==
0.05	0.18838	0.23899	0.30961	0.36654	0.40203	0.19955
0.1	0.15247	0.15405	0.18165	0.2116	0.2591	0.15006
0.2	0.13556	0.11164	0.12629	0.14096	0.15492	0.10582
0.4	0.12726	0.079408	0.089783	0.10041	0.10842	0.077808
0.8	0.12373	0.057778	0.06653	0.073806	0.079543	0.057966
1.6	0.1221	0.041341	0.0485	0.053591	0.05881	0.044043


==> _revise/plot/h-tree-naive/beijing-medium.txt <==
0.05	0.74418	0.86011	0.98979	1.021	1.0266	0.8526
0.1	0.57261	0.61427	0.66421	0.71985	0.82793	0.62488
0.2	0.48676	0.44902	0.48211	0.52121	0.54398	0.44623
0.4	0.4417	0.3379	0.3639	0.3881	0.41154	0.3366
0.8	0.41836	0.25047	0.2786	0.30118	0.31857	0.25086
1.6	0.40972	0.18271	0.20585	0.22603	0.24349	0.18964



==> _revise/plot/h-tree-naive/beijing-small.txt <==
0.05	0.24341	0.26464	0.27749	0.28219	0.28323	0.27054
0.1	0.19616	0.20603	0.21	0.21752	0.23418	0.20699
0.2	0.16855	0.16078	0.16517	0.17043	0.175	0.1594
0.4	0.15398	0.12866	0.13263	0.13727	0.14228	0.12743
0.8	0.14546	0.10067	0.10638	0.11151	0.11626	0.09978
1.6	0.14177	0.07816	0.083501	0.08826	0.092762	0.078101



==> _revise/plot/h-tree-naive/gowalla-large.txt <==
0.05	1.9764	0.30985	0.34482	0.37736	0.41103	0.30094
0.1	1.9503	0.21797	0.223	0.25487	0.27115	0.20435
0.2	1.9386	0.16301	0.14212	0.15836	0.18041	0.12691
0.4	1.9341	0.12731	0.093266	0.10304	0.11294	0.080976
0.8	1.9332	0.1058	0.057071	0.061384	0.06837	0.052956
1.6	1.9327	0.095429	0.037197	0.03776	0.041405	0.03285


==> _revise/plot/h-tree-naive/gowalla-medium.txt <==
0.05	1.8536	0.29251	0.31019	0.34134	0.37789	0.28274
0.1	1.8445	0.21797	0.20409	0.23475	0.2527	0.19161
0.2	1.8411	0.16871	0.13093	0.14824	0.16864	0.12124
0.4	1.8391	0.14057	0.08669	0.095161	0.1065	0.076478
0.8	1.8386	0.12388	0.054004	0.057418	0.064523	0.04706
1.6	1.8384	0.11509	0.035486	0.034554	0.03848	0.0291


==> _revise/plot/h-tree-naive/gowalla-small.txt <==
0.05	0.39692	0.11597	0.099423	0.10748	0.11508	0.099207
0.1	0.39583	0.099283	0.069915	0.077735	0.083185	0.069684
0.2	0.39543	0.088725	0.047014	0.051357	0.057453	0.046137
0.4	0.39518	0.082571	0.032229	0.033878	0.037532	0.030802
0.8	0.39511	0.078975	0.021979	0.02135	0.023938	0.018954
1.6	0.39508	0.0771	0.01581	0.013368	0.014846	0.01221


==> _revise/plot/h-tree-naive/nyc-large.txt <==
0.05	4.8049	0.41116	0.46369	0.503	0.63066	0.40912
0.1	4.7524	0.2864	0.27756	0.28879	0.35222	0.27128
0.2	4.7258	0.19894	0.20724	0.2222	0.23078	0.20938
0.4	4.704	0.13666	0.15448	0.17093	0.18455	0.14177
0.8	4.7018	0.094932	0.099572	0.1168	0.13091	0.09779
1.6	4.6989	0.075382	0.070887	0.078836	0.087075	0.072804


==> _revise/plot/h-tree-naive/nyc-medium.txt <==
0.05	1.3445	0.099454	0.1111	0.1198	0.13887	0.10323
0.1	1.336	0.067951	0.068767	0.073931	0.087779	0.06913
0.2	1.3296	0.049446	0.050762	0.053837	0.057692	0.05171
0.4	1.3245	0.036	0.038325	0.041944	0.044676	0.035699
0.8	1.3238	0.025794	0.025707	0.0296	0.032462	0.024572
1.6	1.3231	0.021163	0.01846	0.020302	0.02214	0.018017


==> _revise/plot/h-tree-naive/nyc-small.txt <==
0.05	0.25538	0.028555	0.032394	0.034674	0.038116	0.0314
0.1	0.25404	0.020116	0.020941	0.023413	0.026682	0.020863
0.2	0.25315	0.014596	0.015262	0.016681	0.018143	0.015369
0.4	0.25227	0.010789	0.011008	0.012042	0.013087	0.01071
0.8	0.25215	0.0081489	0.0075304	0.0085105	0.0092423	0.007906
1.6	0.25209	0.0067885	0.0054239	0.0060086	0.0064985	0.005786


==> _revise/plot/h-tree-naive/road-large.txt <==
0.05	1.6925	0.038458	0.01779	0.021636	0.024294	0.019252
0.1	1.6913	0.033453	0.0096317	0.010669	0.010992	0.010437
0.2	1.6903	0.031371	0.0052485	0.0058172	0.0064711	0.005517
0.4	1.6901	0.030409	0.0030359	0.0035327	0.0036133	0.003403
0.8	1.6899	0.030036	0.0019431	0.002144	0.0022632	0.002121
1.6	1.6898	0.029724	0.0013888	0.0012891	0.001418	0.001244


==> _revise/plot/h-tree-naive/road-medium.txt <==
0.05	0.58527	0.020064	0.0090005	0.010804	0.011544	0.009233
0.1	0.58496	0.018625	0.0052728	0.0058992	0.0061942	0.005504
0.2	0.58473	0.018144	0.0031281	0.0035955	0.0037544	0.003132
0.4	0.58465	0.017865	0.0020119	0.0023206	0.00233	0.002032
0.8	0.58462	0.017756	0.0014174	0.0014876	0.0015627	0.00132
1.6	0.58459	0.01768	0.0011015	0.0009611	0.0010345	0.000862


==> _revise/plot/h-tree-naive/road-small.txt <==
0.05	0.18431	0.024961	0.010939	0.011952	0.012316	0.01092
0.1	0.18426	0.024558	0.0070655	0.0078138	0.0079135	0.007263
0.2	0.18424	0.024427	0.0046173	0.0052804	0.0052298	0.004809
0.4	0.18423	0.02436	0.0032093	0.0035603	0.0035373	0.003242
0.8	0.18422	0.024335	0.0024502	0.0023982	0.0024377	0.002222
1.6	0.18422	0.024319	0.002109	0.0016262	0.0016923	0.001534


==> _revise/plot/main_plus/beijing-large.txt <==
0.05	0.19955	0.2794	0.277315973	5.1388
0.1	0.15006	0.21111	0.196034396	2.7489
0.2	0.10582	0.13207	0.147915585	1.4198
0.4	0.077808	0.1018	0.110925533	0.7449
0.8	0.057966	0.06325	0.085097192	0.40465
1.6	0.044043	0.053548	0.069941973	0.22226


==> _revise/plot/main_plus/beijing-medium.txt <==
0.05	0.8526	1.0656	0.983753601	51.675
0.1	0.62488	0.65909	0.705861654	26.306
0.2	0.44623	0.55371	0.529395627	13.25
0.4	0.3366	0.41702	0.387395451	6.7455
0.8	0.25086	0.31139	0.283025608	3.529
1.6	0.18964	0.24338	0.221745448	1.87


==> _revise/plot/main_plus/beijing-small.txt <==
0.05	0.27054	0.36965	0.298201546	35.064
0.1	0.20699	0.27179	0.22740332	17.648
0.2	0.1594	0.2245	0.177250512	8.831
0.4	0.12743	0.18867	0.14124412	4.5073
0.8	0.09978	0.15493	0.109245836	2.2976
1.6	0.078101	0.12487	0.088831574	1.199



==> _revise/plot/main_plus/gowalla-large.txt <==
0.05	0.30094	0.53267	0.32297	0.363655885	0.99505	2.8077
0.1	0.20435	0.32455	0.20029	0.215049215	0.52496	1.6528
0.2	0.12691	0.23036	0.16102	0.139188485	0.29086	0.98664
0.4	0.080976	0.17349	0.090516	0.087569118	0.17956	0.58212
0.8	0.052956	0.11278	0.058247	0.057711671	0.12784	0.34883
1.6	0.03285	0.087005	0.037122	0.039976712	0.10518	0.21066


==> _revise/plot/main_plus/gowalla-medium.txt <==
0.05	0.28274	0.61192	0.32212	0.318842883	1.2726	3.4279
0.1	0.19161	0.4059	0.24171	0.218286392	0.67087	2.0531
0.2	0.12124	0.24729	0.17588	0.131230576	0.38262	1.2784
0.4	0.076478	0.18628	0.10528	0.09857511	0.23761	0.7828
0.8	0.04706	0.12333	0.0663	0.068390733	0.1692	0.48029
1.6	0.0291	0.091387	0.041408	0.057060447	0.13699	0.28921


==> _revise/plot/main_plus/gowalla-small.txt <==
0.05	0.099207	0.2312	0.12551	0.113090491	0.47532	1.4988
0.1	0.069684	0.18188	0.10298	0.083656491	0.26978	0.94914
0.2	0.046137	0.13371	0.079677	0.051411662	0.1699	0.63603
0.4	0.030802	0.10028	0.053392	0.041855431	0.1208	0.42977
0.8	0.018954	0.067914	0.03404	0.034927934	0.09705	0.28317
1.6	0.01221	0.050137	0.022397	0.030609292	0.085593	0.17729


==> _revise/plot/main_plus/nyc-large.txt <==
0.05	0.40912	7.0714	0.60602152	2.8077
0.1	0.27128	3.1059	0.528348049	1.6528
0.2	0.20938	1.5665	0.467159999	0.98664
0.4	0.14177	1.5731	0.404648343	0.58212
0.8	0.09779	0.99592	0.391330465	0.34883
1.6	0.072804	0.80517	0.384678662	0.21066


==> _revise/plot/main_plus/nyc-medium.txt <==
0.05	0.10323	1.4162	0.17023351	3.4279
0.1	0.06913	1.1144	0.159663445	2.0531
0.2	0.05171	0.65941	0.152289076	1.2784
0.4	0.035699	0.62168	0.137817133	0.7828
0.8	0.024572	0.3701	0.137779773	0.48029
1.6	0.018017	0.3199	0.133263314	0.28921


==> _revise/plot/main_plus/nyc-small.txt <==
0.05	0.0314	0.30245	0.043773398	1.4988
0.1	0.020863	0.34193	0.039585723	0.94914
0.2	0.015369	0.21793	0.037663441	0.63603
0.4	0.01071	0.19574	0.037107359	0.42977
0.8	0.007906	0.11732	0.036710323	0.28317
1.6	0.005786	0.099654	0.034612498	0.17729


==> _revise/plot/main_plus/road-large.txt <==
0.05	0.019252	0.21953	0.083859	0.022232446	0.19082	0.535
0.1	0.010437	0.15455	0.054988	0.012351292	0.11093	0.28063
0.2	0.005517	0.10698	0.038617	0.006909475	0.071759	0.15524
0.4	0.003403	0.075455	0.026889	0.004183858	0.052071	0.085694
0.8	0.002121	0.052565	0.01955	0.003212463	0.04245	0.046664
1.6	0.001244	0.038009	0.013956	0.00275926	0.037627	0.025246


==> _revise/plot/main_plus/road-medium.txt <==
0.05	0.009233	0.080016	0.029179	0.009337453	0.099879	0.31617
0.1	0.005504	0.056975	0.01928	0.005352622	0.059194	0.18536
0.2	0.003132	0.039174	0.013836	0.003906638	0.03878	0.10823
0.4	0.002032	0.027754	0.009723	0.003495303	0.028667	0.062486
0.8	0.00132	0.019473	0.006953	0.002843903	0.023677	0.035406
1.6	0.000862	0.01386	0.005012	0.002892797	0.021123	0.019757


==> _revise/plot/main_plus/road-small.txt <==
0.05	0.01092	0.036055	0.015312	0.012719027	0.049092	0.16558
0.1	0.007263	0.025898	0.010217	0.008618373	0.036867	0.10797
0.2	0.004809	0.017753	0.007111	0.005672392	0.030754	0.068912
0.4	0.003242	0.012512	0.004858	0.005167138	0.02775	0.0433
0.8	0.002222	0.008701	0.003373	0.004916309	0.026241	0.026252
1.6	0.001534	0.006145	0.0024	0.004479444	0.025477	0.01559


==> abstract.txt <==
Given a set D of tuples defined on a domain Omega, we study differentially private algorithms for constructing a histogram over Omega to approximate the tuple distribution in D. Existing solutions for the problem mostly adopt a hierarchical decomposition approach, which recursively splits Omega into sub-domains and computes a noisy tuple count for each sub-domain, until all noisy counts are below a certain threshold. This approach, however, requires that we (i) impose a limit h on the recursion depth in the splitting of Omega and (ii) set the noise in each count to be proportional to h. This leads to inferior data utility due to the following dilemma: if we use a small h, then the resulting histogram would be too coarse-grained to provide an accurate approximation of data distribution; meanwhile, a large h would yield a fine-grained histogram, but its quality would be severely degraded by the increased amount of noise in the tuple counts.

To remedy the deficiency of existing solutions, we present PrivTree, a histogram construction algorithm that also applies hierarchical decomposition but features a crucial (and somewhat surprising) improvement: when deciding whether or not to split a sub-domain, the amount of noise required in the corresponding tuple count is independent of the recursive depth. This enables PrivTree to adaptively generate high-quality histograms without even asking for a pre-defined threshold on the depth of sub-domain splitting. As concrete examples, we demonstrate an application of PrivTree in modelling spatial data, and show that it can also be extended to handle sequence data (where the decision in sub-domain splitting is not based on tuple counts but a more sophisticated measure). Our experiments on a variety of real datasets show that PrivTree significantly outperforms the states of the art in terms of data utility.


